Mixed-precision algorithms for solving the Sylvester matrix equation

We consider the solution of the Sylvester equation $AX+XB=C$ in mixed precision. We derive a new iterative refinement scheme to solve perturbed quasi-triangular Sylvester equations; our rounding error analysis provides sufficient conditions for convergence and a bound on the attainable relative residual. We leverage this iterative scheme to solve the general Sylvester equation. The new algorithms compute the Schur decomposition of the coefficient matrices $A$ and $B$ in lower than working precision, use the low-precision Schur factors to obtain an approximate solution to the perturbed quasi-triangular equation, and iteratively refine it to obtain a working-precision solution. In order to solve the original equation to working precision, the unitary Schur factors of the coefficient matrices must be unitary to working precision, but this is not the case if the Schur decomposition is computed in low precision. We propose two effective approaches to address this: one is based on re-orthonormalization in working precision, and the other on explicit inversion of the almost-unitary factors. The two mixed-precision algorithms thus obtained are tested on various Sylvester and Lyapunov equations from the literature. Our numerical experiments show that, for both types of equations, the new algorithms are at least as accurate as existing ones. Our cost analysis, on the other hand, suggests that they would typically be faster than mono-precision alternatives if implemented on hardware that natively supports low precision.

==> figs/cost_ratio.dat <==
 rho cost_stit_sylv_orth     cost_stit_sylv_inv         cost_stit_lyap_orth     cost_stit_lyap_inv
0.00 4.333e-01    3.889e-01    5.714e-01   5.333e-01
0.01 4.420e-01    3.976e-01    5.791e-01   5.410e-01
0.02 4.507e-01    4.062e-01    5.869e-01   5.488e-01
0.03 4.593e-01    4.149e-01    5.946e-01   5.565e-01
0.04 4.680e-01    4.236e-01    6.023e-01   5.642e-01
0.05 4.767e-01    4.322e-01    6.100e-01   5.719e-01
0.06 4.853e-01    4.409e-01    6.177e-01   5.796e-01
0.07 4.940e-01    4.496e-01    6.254e-01   5.873e-01
0.08 5.027e-01    4.582e-01    6.331e-01   5.950e-01
0.09 5.113e-01    4.669e-01    6.409e-01   6.028e-01
0.10 5.200e-01    4.756e-01    6.486e-01   6.105e-01
0.11 5.287e-01    4.842e-01    6.563e-01   6.182e-01
0.12 5.373e-01    4.929e-01    6.640e-01   6.259e-01
0.13 5.460e-01    5.016e-01    6.717e-01   6.336e-01
0.14 5.547e-01    5.102e-01    6.794e-01   6.413e-01
0.15 5.633e-01    5.189e-01    6.871e-01   6.490e-01
0.16 5.720e-01    5.276e-01    6.949e-01   6.568e-01
0.17 5.807e-01    5.362e-01    7.026e-01   6.645e-01
0.18 5.893e-01    5.449e-01    7.103e-01   6.722e-01
0.19 5.980e-01    5.536e-01    7.180e-01   6.799e-01
0.20 6.067e-01    5.622e-01    7.257e-01   6.876e-01
0.21 6.153e-01    5.709e-01    7.334e-01   6.953e-01
0.22 6.240e-01    5.796e-01    7.411e-01   7.030e-01
0.23 6.327e-01    5.882e-01    7.489e-01   7.108e-01
0.24 6.413e-01    5.969e-01    7.566e-01   7.185e-01
0.25 6.500e-01    6.056e-01    7.643e-01   7.262e-01
0.26 6.587e-01    6.142e-01    7.720e-01   7.339e-01
0.27 6.673e-01    6.229e-01    7.797e-01   7.416e-01
0.28 6.760e-01    6.316e-01    7.874e-01   7.493e-01
0.29 6.847e-01    6.402e-01    7.951e-01   7.570e-01
0.30 6.933e-01    6.489e-01    8.029e-01   7.648e-01
0.31 7.020e-01    6.576e-01    8.106e-01   7.725e-01
0.32 7.107e-01    6.662e-01    8.183e-01   7.802e-01
0.33 7.193e-01    6.749e-01    8.260e-01   7.879e-01
0.34 7.280e-01    6.836e-01    8.337e-01   7.956e-01
0.35 7.367e-01    6.922e-01    8.414e-01   8.033e-01
0.36 7.453e-01    7.009e-01    8.491e-01   8.110e-01
0.37 7.540e-01    7.096e-01    8.569e-01   8.188e-01
0.38 7.627e-01    7.182e-01    8.646e-01   8.265e-01
0.39 7.713e-01    7.269e-01    8.723e-01   8.342e-01
0.40 7.800e-01    7.356e-01    8.800e-01   8.419e-01
0.41 7.887e-01    7.442e-01    8.877e-01   8.496e-01
0.42 7.973e-01    7.529e-01    8.954e-01   8.573e-01
0.43 8.060e-01    7.616e-01    9.031e-01   8.650e-01
0.44 8.147e-01    7.702e-01    9.109e-01   8.728e-01
0.45 8.233e-01    7.789e-01    9.186e-01   8.805e-01
0.46 8.320e-01    7.876e-01    9.263e-01   8.882e-01
0.47 8.407e-01    7.962e-01    9.340e-01   8.959e-01
0.48 8.493e-01    8.049e-01    9.417e-01   9.036e-01
0.49 8.580e-01    8.136e-01    9.494e-01   9.113e-01
0.50 8.667e-01    8.222e-01    9.571e-01   9.190e-01
0.51 8.753e-01    8.309e-01    9.649e-01   9.268e-01
0.52 8.840e-01    8.396e-01    9.726e-01   9.345e-01
0.53 8.927e-01    8.482e-01    9.803e-01   9.422e-01
0.54 9.013e-01    8.569e-01    9.880e-01   9.499e-01
0.55 9.100e-01    8.656e-01    9.957e-01   9.576e-01
0.56 9.187e-01    8.742e-01    1.003e+00   9.653e-01
0.57 9.273e-01    8.829e-01    1.011e+00   9.730e-01
0.58 9.360e-01    8.916e-01    1.019e+00   9.808e-01
0.59 9.447e-01    9.002e-01    1.027e+00   9.885e-01
0.60 9.533e-01    9.089e-01    1.034e+00   9.962e-01
0.61 9.620e-01    9.176e-01    1.042e+00   1.004e+00
0.62 9.707e-01    9.262e-01    1.050e+00   1.012e+00
0.63 9.793e-01    9.349e-01    1.057e+00   1.019e+00
0.64 9.880e-01    9.436e-01    1.065e+00   1.027e+00
0.65 9.967e-01    9.522e-01    1.073e+00   1.035e+00
0.66 1.005e+00    9.609e-01    1.081e+00   1.042e+00
0.67 1.014e+00    9.696e-01    1.088e+00   1.050e+00
0.68 1.023e+00    9.782e-01    1.096e+00   1.058e+00
0.69 1.031e+00    9.869e-01    1.104e+00   1.066e+00
0.70 1.040e+00    9.956e-01    1.111e+00   1.073e+00
0.71 1.049e+00    1.004e+00    1.119e+00   1.081e+00
0.72 1.057e+00    1.013e+00    1.127e+00   1.089e+00
0.73 1.066e+00    1.022e+00    1.135e+00   1.096e+00
0.74 1.075e+00    1.030e+00    1.142e+00   1.104e+00
0.75 1.083e+00    1.039e+00    1.150e+00   1.112e+00
0.76 1.092e+00    1.048e+00    1.158e+00   1.120e+00
0.77 1.101e+00    1.056e+00    1.165e+00   1.127e+00
0.78 1.109e+00    1.065e+00    1.173e+00   1.135e+00
0.79 1.118e+00    1.074e+00    1.181e+00   1.143e+00
0.80 1.127e+00    1.082e+00    1.189e+00   1.150e+00
0.81 1.135e+00    1.091e+00    1.196e+00   1.158e+00
0.82 1.144e+00    1.100e+00    1.204e+00   1.166e+00
0.83 1.153e+00    1.108e+00    1.212e+00   1.174e+00
0.84 1.161e+00    1.117e+00    1.219e+00   1.181e+00
0.85 1.170e+00    1.126e+00    1.227e+00   1.189e+00
0.86 1.179e+00    1.134e+00    1.235e+00   1.197e+00
0.87 1.187e+00    1.143e+00    1.243e+00   1.204e+00
0.88 1.196e+00    1.152e+00    1.250e+00   1.212e+00
0.89 1.205e+00    1.160e+00    1.258e+00   1.220e+00
0.90 1.213e+00    1.169e+00    1.266e+00   1.228e+00
0.91 1.222e+00    1.178e+00    1.273e+00   1.235e+00
0.92 1.231e+00    1.186e+00    1.281e+00   1.243e+00
0.93 1.239e+00    1.195e+00    1.289e+00   1.251e+00
0.94 1.248e+00    1.204e+00    1.297e+00   1.258e+00
0.95 1.257e+00    1.212e+00    1.304e+00   1.266e+00
0.96 1.265e+00    1.221e+00    1.312e+00   1.274e+00
0.97 1.274e+00    1.230e+00    1.320e+00   1.282e+00
0.98 1.283e+00    1.238e+00    1.327e+00   1.289e+00
0.99 1.291e+00    1.247e+00    1.335e+00   1.297e+00
1.00 1.300e+00    1.256e+00    1.343e+00   1.305e+00


==> figs/optk.dat <==
 rho optk_stit_sylv_orth    funk_stit_sylv_orth         optk_ref_sylv_orth     funk_ref_sylv_orth    optk_stit_lyap_orth    funk_stit_lyap_orth         optk_ref_lyap_orth     funk_ref_lyap_orth    optk_stit_sylv_inv     funk_stit_sylv_inv         optk_ref_sylv_inv      funk_ref_sylv_inv    optk_stit_lyap_inv     funk_stit_lyap_inv         optk_ref_lyap_inv      funk_ref_lyap_inv
0.00  6  6.667e+00     6  6.333e+00     3  3.500e+00     3  3.167e+00     7  7.111e+00     6  6.778e+00     3  3.722e+00     3  3.389e+00
0.01  6  6.580e+00     6  6.250e+00     3  3.455e+00     3  3.125e+00     7  7.024e+00     6  6.694e+00     3  3.677e+00     3  3.347e+00
0.02  6  6.493e+00     6  6.167e+00     3  3.410e+00     3  3.083e+00     6  6.938e+00     6  6.611e+00     3  3.632e+00     3  3.306e+00
0.03  6  6.407e+00     6  6.083e+00     3  3.365e+00     3  3.042e+00     6  6.851e+00     6  6.528e+00     3  3.587e+00     3  3.264e+00
0.04  6  6.320e+00     6  6.000e+00     3  3.320e+00     3  3.000e+00     6  6.764e+00     6  6.444e+00     3  3.542e+00     3  3.222e+00
0.05  6  6.233e+00     5  5.917e+00     3  3.275e+00     2  2.958e+00     6  6.678e+00     6  6.361e+00     3  3.497e+00     3  3.181e+00
0.06  6  6.147e+00     5  5.833e+00     3  3.230e+00     2  2.917e+00     6  6.591e+00     6  6.278e+00     3  3.452e+00     3  3.139e+00
0.07  6  6.060e+00     5  5.750e+00     3  3.185e+00     2  2.875e+00     6  6.504e+00     6  6.194e+00     3  3.407e+00     3  3.097e+00
0.08  5  5.973e+00     5  5.667e+00     3  3.140e+00     2  2.833e+00     6  6.418e+00     6  6.111e+00     3  3.362e+00     3  3.056e+00
0.09  5  5.887e+00     5  5.583e+00     3  3.095e+00     2  2.792e+00     6  6.331e+00     6  6.028e+00     3  3.317e+00     3  3.014e+00
0.10  5  5.800e+00     5  5.500e+00     3  3.050e+00     2  2.750e+00     6  6.244e+00     5  5.944e+00     3  3.272e+00     2  2.972e+00
0.11  5  5.713e+00     5  5.417e+00     3  3.005e+00     2  2.708e+00     6  6.158e+00     5  5.861e+00     3  3.227e+00     2  2.931e+00
0.12  5  5.627e+00     5  5.333e+00     2  2.960e+00     2  2.667e+00     6  6.071e+00     5  5.778e+00     3  3.182e+00     2  2.889e+00
0.13  5  5.540e+00     5  5.250e+00     2  2.915e+00     2  2.625e+00     5  5.984e+00     5  5.694e+00     3  3.137e+00     2  2.847e+00
0.14  5  5.453e+00     5  5.167e+00     2  2.870e+00     2  2.583e+00     5  5.898e+00     5  5.611e+00     3  3.092e+00     2  2.806e+00
0.15  5  5.367e+00     5  5.083e+00     2  2.825e+00     2  2.542e+00     5  5.811e+00     5  5.528e+00     3  3.047e+00     2  2.764e+00
0.16  5  5.280e+00     5  5.000e+00     2  2.780e+00     2  2.500e+00     5  5.724e+00     5  5.444e+00     3  3.002e+00     2  2.722e+00
0.17  5  5.193e+00     4  4.917e+00     2  2.735e+00     2  2.458e+00     5  5.638e+00     5  5.361e+00     2  2.957e+00     2  2.681e+00
0.18  5  5.107e+00     4  4.833e+00     2  2.690e+00     2  2.417e+00     5  5.551e+00     5  5.278e+00     2  2.912e+00     2  2.639e+00
0.19  5  5.020e+00     4  4.750e+00     2  2.645e+00     2  2.375e+00     5  5.464e+00     5  5.194e+00     2  2.867e+00     2  2.597e+00
0.20  4  4.933e+00     4  4.667e+00     2  2.600e+00     2  2.333e+00     5  5.378e+00     5  5.111e+00     2  2.822e+00     2  2.556e+00
0.21  4  4.847e+00     4  4.583e+00     2  2.555e+00     2  2.292e+00     5  5.291e+00     5  5.028e+00     2  2.777e+00     2  2.514e+00
0.22  4  4.760e+00     4  4.500e+00     2  2.510e+00     2  2.250e+00     5  5.204e+00     4  4.944e+00     2  2.732e+00     2  2.472e+00
0.23  4  4.673e+00     4  4.417e+00     2  2.465e+00     2  2.208e+00     5  5.118e+00     4  4.861e+00     2  2.687e+00     2  2.431e+00
0.24  4  4.587e+00     4  4.333e+00     2  2.420e+00     2  2.167e+00     5  5.031e+00     4  4.778e+00     2  2.642e+00     2  2.389e+00
0.25  4  4.500e+00     4  4.250e+00     2  2.375e+00     2  2.125e+00     4  4.944e+00     4  4.694e+00     2  2.597e+00     2  2.347e+00
0.26  4  4.413e+00     4  4.167e+00     2  2.330e+00     2  2.083e+00     4  4.858e+00     4  4.611e+00     2  2.552e+00     2  2.306e+00
0.27  4  4.327e+00     4  4.083e+00     2  2.285e+00     2  2.042e+00     4  4.771e+00     4  4.528e+00     2  2.507e+00     2  2.264e+00
0.28  4  4.240e+00     4  4.000e+00     2  2.240e+00     2  2.000e+00     4  4.684e+00     4  4.444e+00     2  2.462e+00     2  2.222e+00
0.29  4  4.153e+00     3  3.917e+00     2  2.195e+00     1  1.958e+00     4  4.598e+00     4  4.361e+00     2  2.417e+00     2  2.181e+00
0.30  4  4.067e+00     3  3.833e+00     2  2.150e+00     1  1.917e+00     4  4.511e+00     4  4.278e+00     2  2.372e+00     2  2.139e+00
0.31  3  3.980e+00     3  3.750e+00     2  2.105e+00     1  1.875e+00     4  4.424e+00     4  4.194e+00     2  2.327e+00     2  2.097e+00
0.32  3  3.893e+00     3  3.667e+00     2  2.060e+00     1  1.833e+00     4  4.338e+00     4  4.111e+00     2  2.282e+00     2  2.056e+00
0.33  3  3.807e+00     3  3.583e+00     2  2.015e+00     1  1.792e+00     4  4.251e+00     4  4.028e+00     2  2.237e+00     2  2.014e+00
0.34  3  3.720e+00     3  3.500e+00     1  1.970e+00     1  1.750e+00     4  4.164e+00     3  3.944e+00     2  2.192e+00     1  1.972e+00
0.35  3  3.633e+00     3  3.417e+00     1  1.925e+00     1  1.708e+00     4  4.078e+00     3  3.861e+00     2  2.147e+00     1  1.931e+00
0.36  3  3.547e+00     3  3.333e+00     1  1.880e+00     1  1.667e+00     3  3.991e+00     3  3.778e+00     2  2.102e+00     1  1.889e+00
0.37  3  3.460e+00     3  3.250e+00     1  1.835e+00     1  1.625e+00     3  3.904e+00     3  3.694e+00     2  2.057e+00     1  1.847e+00
0.38  3  3.373e+00     3  3.167e+00     1  1.790e+00     1  1.583e+00     3  3.818e+00     3  3.611e+00     2  2.012e+00     1  1.806e+00
0.39  3  3.287e+00     3  3.083e+00     1  1.745e+00     1  1.542e+00     3  3.731e+00     3  3.528e+00     1  1.967e+00     1  1.764e+00
0.40  3  3.200e+00     3  3.000e+00     1  1.700e+00     1  1.500e+00     3  3.644e+00     3  3.444e+00     1  1.922e+00     1  1.722e+00
0.41  3  3.113e+00     2  2.917e+00     1  1.655e+00     1  1.458e+00     3  3.558e+00     3  3.361e+00     1  1.877e+00     1  1.681e+00
0.42  3  3.027e+00     2  2.833e+00     1  1.610e+00     1  1.417e+00     3  3.471e+00     3  3.278e+00     1  1.832e+00     1  1.639e+00
0.43  2  2.940e+00     2  2.750e+00     1  1.565e+00     1  1.375e+00     3  3.384e+00     3  3.194e+00     1  1.787e+00     1  1.597e+00
0.44  2  2.853e+00     2  2.667e+00     1  1.520e+00     1  1.333e+00     3  3.298e+00     3  3.111e+00     1  1.742e+00     1  1.556e+00
0.45  2  2.767e+00     2  2.583e+00     1  1.475e+00     1  1.292e+00     3  3.211e+00     3  3.028e+00     1  1.697e+00     1  1.514e+00
0.46  2  2.680e+00     2  2.500e+00     1  1.430e+00     1  1.250e+00     3  3.124e+00     2  2.944e+00     1  1.652e+00     1  1.472e+00
0.47  2  2.593e+00     2  2.417e+00     1  1.385e+00     1  1.208e+00     3  3.038e+00     2  2.861e+00     1  1.607e+00     1  1.431e+00
0.48  2  2.507e+00     2  2.333e+00     1  1.340e+00     1  1.167e+00     2  2.951e+00     2  2.778e+00     1  1.562e+00     1  1.389e+00
0.49  2  2.420e+00     2  2.250e+00     1  1.295e+00     1  1.125e+00     2  2.864e+00     2  2.694e+00     1  1.517e+00     1  1.347e+00
0.50  2  2.333e+00     2  2.167e+00     1  1.250e+00     1  1.083e+00     2  2.778e+00     2  2.611e+00     1  1.472e+00     1  1.306e+00
0.51  2  2.247e+00     2  2.083e+00     1  1.205e+00     1  1.042e+00     2  2.691e+00     2  2.528e+00     1  1.427e+00     1  1.264e+00
0.52  2  2.160e+00     2  2.000e+00     1  1.160e+00     1  1.000e+00     2  2.604e+00     2  2.444e+00     1  1.382e+00     1  1.222e+00
0.53  2  2.073e+00     1  1.917e+00     1  1.115e+00     0  9.583e-01     2  2.518e+00     2  2.361e+00     1  1.337e+00     1  1.181e+00
0.54  1  1.987e+00     1  1.833e+00     1  1.070e+00     0  9.167e-01     2  2.431e+00     2  2.278e+00     1  1.292e+00     1  1.139e+00
0.55  1  1.900e+00     1  1.750e+00     1  1.025e+00     0  8.750e-01     2  2.344e+00     2  2.194e+00     1  1.247e+00     1  1.097e+00
0.56  1  1.813e+00     1  1.667e+00     0  9.800e-01     0  8.333e-01     2  2.258e+00     2  2.111e+00     1  1.202e+00     1  1.056e+00
0.57  1  1.727e+00     1  1.583e+00     0  9.350e-01     0  7.917e-01     2  2.171e+00     2  2.028e+00     1  1.157e+00     1  1.014e+00
0.58  1  1.640e+00     1  1.500e+00     0  8.900e-01     0  7.500e-01     2  2.084e+00     1  1.944e+00     1  1.112e+00     0  9.722e-01
0.59  1  1.553e+00     1  1.417e+00     0  8.450e-01     0  7.083e-01     1  1.998e+00     1  1.861e+00     1  1.067e+00     0  9.306e-01
0.60  1  1.467e+00     1  1.333e+00     0  8.000e-01     0  6.667e-01     1  1.911e+00     1  1.778e+00     1  1.022e+00     0  8.889e-01
0.61  1  1.380e+00     1  1.250e+00     0  7.550e-01     0  6.250e-01     1  1.824e+00     1  1.694e+00     0  9.772e-01     0  8.472e-01
0.62  1  1.293e+00     1  1.167e+00     0  7.100e-01     0  5.833e-01     1  1.738e+00     1  1.611e+00     0  9.322e-01     0  8.056e-01
0.63  1  1.207e+00     1  1.083e+00     0  6.650e-01     0  5.417e-01     1  1.651e+00     1  1.528e+00     0  8.872e-01     0  7.639e-01
0.64  1  1.120e+00     1  1.000e+00     0  6.200e-01     0  5.000e-01     1  1.564e+00     1  1.444e+00     0  8.422e-01     0  7.222e-01
0.65  1  1.033e+00     0  9.167e-01     0  5.750e-01     0  4.583e-01     1  1.478e+00     1  1.361e+00     0  7.972e-01     0  6.806e-01
0.66  0  9.467e-01     0  8.333e-01     0  5.300e-01     0  4.167e-01     1  1.391e+00     1  1.278e+00     0  7.522e-01     0  6.389e-01
0.67  0  8.600e-01     0  7.500e-01     0  4.850e-01     0  3.750e-01     1  1.304e+00     1  1.194e+00     0  7.072e-01     0  5.972e-01
0.68  0  7.733e-01     0  6.667e-01     0  4.400e-01     0  3.333e-01     1  1.218e+00     1  1.111e+00     0  6.622e-01     0  5.556e-01
0.69  0  6.867e-01     0  5.833e-01     0  3.950e-01     0  2.917e-01     1  1.131e+00     1  1.028e+00     0  6.172e-01     0  5.139e-01
0.70  0  6.000e-01     0  5.000e-01     0  3.500e-01     0  2.500e-01     1  1.044e+00     0  9.444e-01     0  5.722e-01     0  4.722e-01
0.71  0  5.133e-01     0  4.167e-01     0  3.050e-01     0  2.083e-01     0  9.578e-01     0  8.611e-01     0  5.272e-01     0  4.306e-01
0.72  0  4.267e-01     0  3.333e-01     0  2.600e-01     0  1.667e-01     0  8.711e-01     0  7.778e-01     0  4.822e-01     0  3.889e-01
0.73  0  3.400e-01     0  2.500e-01     0  2.150e-01     0  1.250e-01     0  7.844e-01     0  6.944e-01     0  4.372e-01     0  3.472e-01
0.74  0  2.533e-01     0  1.667e-01     0  1.700e-01     0  8.333e-02     0  6.978e-01     0  6.111e-01     0  3.922e-01     0  3.056e-01
0.75  0  1.667e-01     0  8.333e-02     0  1.250e-01     0  4.167e-02     0  6.111e-01     0  5.278e-01     0  3.472e-01     0  2.639e-01
0.76  0  8.000e-02     0  0.000e+00     0  8.000e-02     0  0.000e+00     0  5.244e-01     0  4.444e-01     0  3.022e-01     0  2.222e-01
0.77 -1  -6.667e-03    -1  -8.333e-02     0  3.500e-02    -1  -4.167e-02     0  4.378e-01     0  3.611e-01     0  2.572e-01     0  1.806e-01
0.78 -1  -9.333e-02    -1  -1.667e-01    -1  -1.000e-02    -1  -8.333e-02     0  3.511e-01     0  2.778e-01     0  2.122e-01     0  1.389e-01
0.79 -1  -1.800e-01    -1  -2.500e-01    -1  -5.500e-02    -1  -1.250e-01     0  2.644e-01     0  1.944e-01     0  1.672e-01     0  9.722e-02
0.80 -1  -2.667e-01    -1  -3.333e-01    -1  -1.000e-01    -1  -1.667e-01     0  1.778e-01     0  1.111e-01     0  1.222e-01     0  5.556e-02
0.81 -1  -3.533e-01    -1  -4.167e-01    -1  -1.450e-01    -1  -2.083e-01     0  9.111e-02     0  2.778e-02     0  7.722e-02     0  1.389e-02
0.82 -1  -4.400e-01    -1  -5.000e-01    -1  -1.900e-01    -1  -2.500e-01     0  4.444e-03    -1  -5.556e-02     0  3.222e-02    -1  -2.778e-02
0.83 -1  -5.267e-01    -1  -5.833e-01    -1  -2.350e-01    -1  -2.917e-01    -1  -8.222e-02    -1  -1.389e-01    -1  -1.278e-02    -1  -6.944e-02
0.84 -1  -6.133e-01    -1  -6.667e-01    -1  -2.800e-01    -1  -3.333e-01    -1  -1.689e-01    -1  -2.222e-01    -1  -5.778e-02    -1  -1.111e-01
0.85 -1  -7.000e-01    -1  -7.500e-01    -1  -3.250e-01    -1  -3.750e-01    -1  -2.556e-01    -1  -3.056e-01    -1  -1.028e-01    -1  -1.528e-01
0.86 -1  -7.867e-01    -1  -8.333e-01    -1  -3.700e-01    -1  -4.167e-01    -1  -3.422e-01    -1  -3.889e-01    -1  -1.478e-01    -1  -1.944e-01
0.87 -1  -8.733e-01    -1  -9.167e-01    -1  -4.150e-01    -1  -4.583e-01    -1  -4.289e-01    -1  -4.722e-01    -1  -1.928e-01    -1  -2.361e-01
0.88 -1  -9.600e-01    -1  -1.000e+00    -1  -4.600e-01    -1  -5.000e-01    -1  -5.156e-01    -1  -5.556e-01    -1  -2.378e-01    -1  -2.778e-01
0.89 -2  -1.047e+00    -2  -1.083e+00    -1  -5.050e-01    -1  -5.417e-01    -1  -6.022e-01    -1  -6.389e-01    -1  -2.828e-01    -1  -3.194e-01
0.90 -2  -1.133e+00    -2  -1.167e+00    -1  -5.500e-01    -1  -5.833e-01    -1  -6.889e-01    -1  -7.222e-01    -1  -3.278e-01    -1  -3.611e-01
0.91 -2  -1.220e+00    -2  -1.250e+00    -1  -5.950e-01    -1  -6.250e-01    -1  -7.756e-01    -1  -8.056e-01    -1  -3.728e-01    -1  -4.028e-01
0.92 -2  -1.307e+00    -2  -1.333e+00    -1  -6.400e-01    -1  -6.667e-01    -1  -8.622e-01    -1  -8.889e-01    -1  -4.178e-01    -1  -4.444e-01
0.93 -2  -1.393e+00    -2  -1.417e+00    -1  -6.850e-01    -1  -7.083e-01    -1  -9.489e-01    -1  -9.722e-01    -1  -4.628e-01    -1  -4.861e-01
0.94 -2  -1.480e+00    -2  -1.500e+00    -1  -7.300e-01    -1  -7.500e-01    -2  -1.036e+00    -2  -1.056e+00    -1  -5.078e-01    -1  -5.278e-01
0.95 -2  -1.567e+00    -2  -1.583e+00    -1  -7.750e-01    -1  -7.917e-01    -2  -1.122e+00    -2  -1.139e+00    -1  -5.528e-01    -1  -5.694e-01
0.96 -2  -1.653e+00    -2  -1.667e+00    -1  -8.200e-01    -1  -8.333e-01    -2  -1.209e+00    -2  -1.222e+00    -1  -5.978e-01    -1  -6.111e-01
0.97 -2  -1.740e+00    -2  -1.750e+00    -1  -8.650e-01    -1  -8.750e-01    -2  -1.296e+00    -2  -1.306e+00    -1  -6.428e-01    -1  -6.528e-01
0.98 -2  -1.827e+00    -2  -1.833e+00    -1  -9.100e-01    -1  -9.167e-01    -2  -1.382e+00    -2  -1.389e+00    -1  -6.878e-01    -1  -6.944e-01
0.99 -2  -1.913e+00    -2  -1.917e+00    -1  -9.550e-01    -1  -9.583e-01    -2  -1.469e+00    -2  -1.472e+00    -1  -7.328e-01    -1  -7.361e-01
1.00 -2  -2.000e+00    -2  -2.000e+00    -1  -1.000e+00    -1  -1.000e+00    -2  -1.556e+00    -2  -1.556e+00    -1  -7.778e-01    -1  -7.778e-01


==> figs/test_mixedprecision_lyap_24bit.dat <==
id    condu res_sylv  r_or i_or  r_in i_in
 1    4.560e-04 3.234e-17  1.088e-24  3  2.627e-23  3  
 2    1.970e-04 4.555e-17  1.378e-24  3  8.180e-23  3  
 3    1.989e-05 2.872e-16  5.122e-17  5  4.954e-16  5  
 4    8.082e-07 1.078e-15  1.422e-16 13  1.378e-15 13  
 5    1.346e-08 1.781e-17  2.628e-18  3  7.592e-18  3  
 6    5.127e-09 4.635e-21  5.265e-20  3  5.114e-20  3  
 7    1.369e-09 2.022e-15  2.582e-16  3  4.486e-15  3  
 8    8.037e-10 8.539e-16  1.341e-16  3  2.463e-15  3  
 9    4.030e-10 1.793e-21  7.764e-20  2  7.764e-20  2  
10    5.287e-12 3.141e-16  2.613e-17  3  6.838e-16  3  
11    2.243e-13 6.829e-19  4.764e-19  2  4.764e-19  2  
12    1.664e-15 1.031e-15  1.199e-16  3  2.392e-16  2  


==> figs/test_mixedprecision_lyap_tf32.dat <==
id    condu res_sylv  r_or i_or  r_in i_in
 1    4.560e-04 3.234e-17  5.045e-22  5  1.942e-22  4  
 2    1.970e-04 4.555e-17  3.235e-24  5  5.843e-22  3  
 3    1.989e-05 2.872e-16  5.138e-15  9  5.850e-15 16  
 4    8.082e-07 1.078e-15  2.245e-06 20  2.269e-06 20  
 5    1.346e-08 1.781e-17  8.969e-17  4  1.851e-16  4  
 6    5.127e-09 4.635e-21  3.250e-17  4  3.250e-17  4  
 7    1.369e-09 2.022e-15  2.028e-14  4  4.542e-15  5  
 8    8.037e-10 8.539e-16  2.978e-16  4  2.595e-15  4  
 9    4.030e-10 1.793e-21  1.548e-18  3  1.548e-18  3  
10    5.287e-12 3.141e-16  8.179e-16  5  6.318e-16  5  
11    2.243e-13 6.829e-19  4.764e-19  2  4.764e-19  2  
12    1.664e-15 1.031e-15  1.133e-16  4  1.947e-16  4  


==> figs/test_mixedprecision_sylv_24bit.dat <==
id    condu res_sylv  r_or i_or  r_in i_in
 1    6.143e-05 5.345e-16  7.939e-17  6  3.698e-15  6  
 2    1.515e-07 9.337e-16  4.842e-16  3  2.886e-15  3  
 3    8.060e-11 2.497e-16  1.714e-17  3  2.275e-16  3  
 4    4.350e-11 3.347e-16  5.249e-17  3  2.334e-16  3  
 5    9.566e-12 9.253e-16  2.961e-16  4  5.740e-16  4  
 6    1.627e-12 4.971e-16  1.260e-16  4  4.922e-16  4  
 7    5.847e-13 2.345e-15  1.725e-16  3  5.636e-15  3  
 8    5.531e-13 1.043e-15  8.101e-17  3  7.837e-16  3  
 9    3.301e-13 6.933e-16  6.334e-17  2  3.875e-16  2  
10    1.830e-13 8.709e-18  9.516e-18  4  9.516e-18  4  
11    1.699e-13 5.324e-13  1.593e-16  2  2.260e-15  2  
12    1.696e-13 4.376e-01  2.481e-16  2  1.864e-16  2  
13    6.484e-14 2.470e-16  2.915e-16  4  1.932e-16  4  
14    1.494e-14 2.196e-15  6.870e-16  2  1.095e-14  2  
15    7.343e-15 2.334e-15  7.725e-16  2  1.407e-14  2  
16    7.086e-15 9.695e-16  5.119e-16  2  2.917e-15  2  
17    4.554e-15 1.701e-15  1.102e-15  2  2.356e-14  2  
18    1.037e-15 1.898e-15  1.086e-15  2  5.039e-15  2  
19    5.046e-16 5.497e-15  6.809e-16  2  4.342e-15  2  


==> figs/test_mixedprecision_sylv_tf32.dat <==
id    condu res_sylv  r_or i_or  r_in i_in
 1    6.143e-05 5.345e-16  NaN  0  NaN  0  
 2    1.515e-07 9.337e-16  1.031e-14 11  4.173e-15  5  
 3    8.060e-11 2.497e-16  1.624e-17  5  4.073e-16  4  
 4    4.350e-11 3.347e-16  3.197e-16  5  1.249e-16  5  
 5    9.566e-12 9.253e-16  2.742e-16  7  2.395e-16  7  
 6    1.627e-12 4.971e-16  4.629e-15 10  4.468e-15 10  
 7    5.847e-13 2.345e-15  1.631e-16  5  5.681e-15  4  
 8    5.531e-13 1.043e-15  4.004e-16  5  1.783e-15  4  
 9    3.301e-13 6.933e-16  5.274e-16  3  3.915e-16  3  
10    1.830e-13 8.709e-18  6.313e-15  6  6.313e-15  6  
11    1.699e-13 5.324e-13  9.303e-16  3  2.290e-15  3  
12    1.696e-13 4.376e-01  2.243e-16  3  1.903e-16  3  
13    6.484e-14 2.470e-16  3.060e-15  7  2.752e-15  7  
14    1.494e-14 2.196e-15  1.414e-14  3  1.217e-14  3  
15    7.343e-15 2.334e-15  1.211e-14  3  1.669e-14  3  
16    7.086e-15 9.695e-16  7.890e-15  3  3.780e-15  3  
17    4.554e-15 1.701e-15  2.297e-14  3  2.297e-14  3  
18    1.037e-15 1.898e-15  2.528e-14  3  1.705e-14  3  
19    5.046e-16 5.497e-15  4.070e-15  3  4.445e-15  3  

